Uncertainty Quantification for Deep Unrolling-Based Computational Imaging

Deep unrolling is an emerging deep learning-based image reconstruction methodology that bridges the gap between model-based and purely deep learning-based image reconstruction methods. Although deep unrolling methods achieve state-of-the-art performance for imaging problems and allow the incorporation of the observation model into the reconstruction process, they do not provide any uncertainty information about the reconstructed image, which severely limits their use in practice, especially for safety-critical imaging applications. In this paper, we propose a learning-based image reconstruction framework that incorporates the observation model into the reconstruction task and that is capable of quantifying epistemic and aleatoric uncertainties, based on deep unrolling and Bayesian neural networks. We demonstrate the uncertainty characterization capability of the proposed framework on magnetic resonance imaging and computed tomography reconstruction problems. We investigate the characteristics of the epistemic and aleatoric uncertainty information provided by the proposed framework to motivate future research on utilizing uncertainty information to develop more accurate, robust, trustworthy, uncertainty-aware, learning-based image reconstruction and analysis methods for imaging problems. We show that the proposed framework can provide uncertainty information while achieving comparable reconstruction performance to state-of-the-art deep unrolling methods.

==> figures_main/calibration_plots/ct/numproj_36_SNR_40_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.13995404052734373
Calibrated Model MACE: 0.009907467928799749
Uncalibrated Model RMSCE: 0.15539783353307055
Calibrated Model RMSCE: 0.011573489231065699
Uncalibrated Model MA: 0.14136771770438772
Calibrated Model MA: 0.010007078275527442
Number of projections: 36
SNR: 40


==> figures_main/calibration_plots/ct/numproj_36_SNR_70_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.13801861680156047
Calibrated Model MACE: 0.007331750580758796
Uncalibrated Model RMSCE: 0.15354831918420198
Calibrated Model RMSCE: 0.009061673044106953
Uncalibrated Model MA: 0.13941223207683434
Calibrated Model MA: 0.007405172113324207
Number of projections: 36
SNR: 70


==> figures_main/calibration_plots/ct/numproj_60_SNR_40_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.1934411214192708
Calibrated Model MACE: 0.003217353589606992
Uncalibrated Model RMSCE: 0.2159818052183834
Calibrated Model RMSCE: 0.004051647262325628
Uncalibrated Model MA: 0.19539506957185773
Calibrated Model MA: 0.0032497274962298315
Number of projections: 60
SNR: 40


==> figures_main/calibration_plots/ct/numproj_60_SNR_70_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.1469424641927083
Calibrated Model MACE: 0.004529618696732957
Uncalibrated Model RMSCE: 0.16317381570324177
Calibrated Model RMSCE: 0.0057182310520329654
Uncalibrated Model MA: 0.14842672637014684
Calibrated Model MA: 0.004574234896507534
Number of projections: 60
SNR: 70


==> figures_main/calibration_plots/mri/RadialMask_10_SNR_10_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.06901302869392159
Calibrated Model MACE: 0.01692713419596358
Uncalibrated Model RMSCE: 0.0827992020800639
Calibrated Model RMSCE: 0.019057055688313
Uncalibrated Model MA: 0.06969939855918883
Calibrated Model MA: 0.017098115349458123
Mask: /content/masks/RadialMasks/RadialMask_0.1.npy
SNR: 10


==> figures_main/calibration_plots/mri/RadialMask_10_SNR_70_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.09410857244934695
Calibrated Model MACE: 0.015875396728515668
Uncalibrated Model RMSCE: 0.1080170759675098
Calibrated Model RMSCE: 0.017672229667260664
Uncalibrated Model MA: 0.09505342449705924
Calibrated Model MA: 0.016035754271228046
Mask: /content/masks/RadialMasks/RadialMask_0.1.npy
SNR: 70


==> figures_main/calibration_plots/mri/RadialMask_20_SNR_10_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.10396180031516332
Calibrated Model MACE: 0.015963144938151076
Uncalibrated Model RMSCE: 0.11753747429776552
Calibrated Model RMSCE: 0.017432433889021333
Uncalibrated Model MA: 0.10500688392452363
Calibrated Model MA: 0.016124388826415335
Mask: /content/masks/RadialMasks/RadialMask_0.2.npy
SNR: 10


==> figures_main/calibration_plots/mri/RadialMask_20_SNR_70_calibration_results/calibration_metrics.txt <==
Uncalibrated Model MACE: 0.09169503275553381
Calibrated Model MACE: 0.018149714152018267
Uncalibrated Model RMSCE: 0.10180810093826238
Calibrated Model RMSCE: 0.019868471198000028
Uncalibrated Model MA: 0.09262124520760978
Calibrated Model MA: 0.018333044597998352
Mask: /content/masks/RadialMasks/RadialMask_0.2.npy
SNR: 70


==> figures_supplementary/aleatoric_reducibility/mri/RadialMask_20_SNR_70_reducability_of_epistemic_uncertainty.txt <==
SSIM 10: 0 : 0.9479175577782473
SSIM 50: 0 : 0.9619116161856286
SSIM 125: 0 : 0.9646943543343462
SSIM 250: 0 : 0.966337230211644
SSIM 500: 0 : 0.9665365550841782
SSIM 10: 1 : 0.9711739110419025
SSIM 50: 1 : 0.9810149620541075
SSIM 125: 1 : 0.9827079361962413
SSIM 250: 1 : 0.9847300416288114
SSIM 500: 1 : 0.9848402146403654
SSIM 10: 2 : 0.9566752643946393
SSIM 50: 2 : 0.9674843940859398
SSIM 125: 2 : 0.9695086720219946
SSIM 250: 2 : 0.9713643779185327
SSIM 500: 2 : 0.9718091333164615
SSIM 10: 3 : 0.9338285381797318
SSIM 50: 3 : 0.9506448042752161
SSIM 125: 3 : 0.9545459278431857
SSIM 250: 3 : 0.9572860203921423
SSIM 500: 3 : 0.9578500986734501
SSIM 10: 4 : 0.9512668830326858
SSIM 50: 4 : 0.9638995578384159
SSIM 125: 4 : 0.9667647143919615
SSIM 250: 4 : 0.9683573152322746
SSIM 500: 4 : 0.9687292552820176
SSIM 10: 5 : 0.9454430925391871
SSIM 50: 5 : 0.9584186341860791
SSIM 125: 5 : 0.9612097338334874
SSIM 250: 5 : 0.9629037610614318
SSIM 500: 5 : 0.9631883918181086
SSIM 10: 6 : 0.937723019074338
SSIM 50: 6 : 0.9538796685769707
SSIM 125: 6 : 0.9570881820591468
SSIM 250: 6 : 0.9590054726242746
SSIM 500: 6 : 0.959765429406664
SSIM 10: 7 : 0.9578321222784042
SSIM 50: 7 : 0.9693224339951939
SSIM 125: 7 : 0.9712572013943045
SSIM 250: 7 : 0.9728879239095833
SSIM 500: 7 : 0.9731416581464131
SSIM 10: 8 : 0.9528248914610961
SSIM 50: 8 : 0.9645340702734353
SSIM 125: 8 : 0.9674170597647456
SSIM 250: 8 : 0.9691656384485036
SSIM 500: 8 : 0.9695611785173289
SSIM 10: 9 : 0.929020341442291
SSIM 50: 9 : 0.9454510315099788
SSIM 125: 9 : 0.9488994971661492
SSIM 250: 9 : 0.9511844350432896
SSIM 500: 9 : 0.9521882444966121
SSIM 10: 10 : 0.9188120125595076
SSIM 50: 10 : 0.9372031400565058
SSIM 125: 10 : 0.9421090208938875
SSIM 250: 10 : 0.9449943566198065
SSIM 500: 10 : 0.9467806963417157
SSIM 10: 11 : 0.9450169397232115
SSIM 50: 11 : 0.9588908031579615
SSIM 125: 11 : 0.9623523945530296
SSIM 250: 11 : 0.9641749729026178
SSIM 500: 11 : 0.9644214821045647
SSIM 10: 12 : 0.9484325542381503
SSIM 50: 12 : 0.9624842709663952
SSIM 125: 12 : 0.964805830268393
SSIM 250: 12 : 0.9666469177748617
SSIM 500: 12 : 0.9667818214384544
SSIM 10: 13 : 0.9389665564805135
SSIM 50: 13 : 0.9518282123605335
SSIM 125: 13 : 0.9549890415531276
SSIM 250: 13 : 0.9569339376801069
SSIM 500: 13 : 0.958261714782739
SSIM 10: 14 : 0.9324789804568183
SSIM 50: 14 : 0.9507291175620789
SSIM 125: 14 : 0.9542360262600899
SSIM 250: 14 : 0.9564737873579837
SSIM 500: 14 : 0.9569639274220041
SSIM 10: 15 : 0.9466499462921172
SSIM 50: 15 : 0.9591139957173219
SSIM 125: 15 : 0.9614050953940659
SSIM 250: 15 : 0.9633554986737343
SSIM 500: 15 : 0.9642239825268017
SSIM 10: 16 : 0.9488338981671453
SSIM 50: 16 : 0.9633523160068368
SSIM 125: 16 : 0.9663520954189067
SSIM 250: 16 : 0.9677315392881953
SSIM 500: 16 : 0.9684390898345339
SSIM 10: 17 : 0.9452394921487558
SSIM 50: 17 : 0.9589147773279453
SSIM 125: 17 : 0.9619745759331837
SSIM 250: 17 : 0.9636169228278816
SSIM 500: 17 : 0.9641235272533435
SSIM 10: 18 : 0.9387574504298746
SSIM 50: 18 : 0.9533710300362374
SSIM 125: 18 : 0.9564830411867679
SSIM 250: 18 : 0.9586530361796026
SSIM 500: 18 : 0.9588374235779169
SSIM 10: 19 : 0.9559649172516563
SSIM 50: 19 : 0.9690139477298824
SSIM 125: 19 : 0.971375157885529
SSIM 250: 19 : 0.9731786472961617
SSIM 500: 19 : 0.9735967040154112
SSIM 10: 20 : 0.9511085387542867
SSIM 50: 20 : 0.9637762959051172
SSIM 125: 20 : 0.9663926718812669
SSIM 250: 20 : 0.9683251523763459
SSIM 500: 20 : 0.9689838443467769
SSIM 10: 21 : 0.9289564821710976
SSIM 50: 21 : 0.9450971163534941
SSIM 125: 21 : 0.948941535493351
SSIM 250: 21 : 0.9510804676922895
SSIM 500: 21 : 0.9519508235952234
SSIM 10: 22 : 0.9327060772460587
SSIM 50: 22 : 0.950027624175297
SSIM 125: 22 : 0.9535392744870123
SSIM 250: 22 : 0.9561472657325355
SSIM 500: 22 : 0.9564181568060053
SSIM 10: 23 : 0.954556514674781
SSIM 50: 23 : 0.9677806559536501
SSIM 125: 23 : 0.9706921271160548
SSIM 250: 23 : 0.9728107818666708
SSIM 500: 23 : 0.972872740097817
SSIM 10: 24 : 0.9454002602797329
SSIM 50: 24 : 0.9584642174916513
SSIM 125: 24 : 0.9609912340731533
SSIM 250: 24 : 0.9632392274784268
SSIM 500: 24 : 0.9638952667104038
SSIM 10: 25 : 0.938977755046017
SSIM 50: 25 : 0.9538384048532075
SSIM 125: 25 : 0.9565437289434939
SSIM 250: 25 : 0.9585927829417742
SSIM 500: 25 : 0.9596184429201436
SSIM 10: 26 : 0.9287488023676349
SSIM 50: 26 : 0.9466006069307427
SSIM 125: 26 : 0.9499953264939192
SSIM 250: 26 : 0.9516331157081491
SSIM 500: 26 : 0.9520851177553618
SSIM 10: 27 : 0.9544568662711658
SSIM 50: 27 : 0.9675999680109707
SSIM 125: 27 : 0.9699894800210807
SSIM 250: 27 : 0.9717497618181371
SSIM 500: 27 : 0.9712196443916146
SSIM 10: 28 : 0.9301856394558332
SSIM 50: 28 : 0.9451322356391305
SSIM 125: 28 : 0.9487543979319589
SSIM 250: 28 : 0.9511679034799618
SSIM 500: 28 : 0.9518021764321704
SSIM 10: 29 : 0.9373757305668218
SSIM 50: 29 : 0.9526947906757218
SSIM 125: 29 : 0.955998328547574
SSIM 250: 29 : 0.9583635440717803
SSIM 500: 29 : 0.9588476084200868
Mask Path: /content/masks/RadialMasks/RadialMask_0.2.npy
SNR: 70
SSIM List 10: [0.94791756 0.97117391 0.95667526 0.93382854 0.95126688 0.94544309
 0.93772302 0.95783212 0.95282489 0.92902034 0.91881201 0.94501694
 0.94843255 0.93896656 0.93247898 0.94664995 0.9488339  0.94523949
 0.93875745 0.95596492 0.95110854 0.92895648 0.93270608 0.95455651
 0.94540026 0.93897776 0.9287488  0.95445687 0.93018564 0.93737573]
SSIM List 50: [0.96191162 0.98101496 0.96748439 0.9506448  0.96389956 0.95841863
 0.95387967 0.96932243 0.96453407 0.94545103 0.93720314 0.9588908
 0.96248427 0.95182821 0.95072912 0.959114   0.96335232 0.95891478
 0.95337103 0.96901395 0.9637763  0.94509712 0.95002762 0.96778066
 0.95846422 0.9538384  0.94660061 0.96759997 0.94513224 0.95269479]
SSIM List 125: [0.96469435 0.98270794 0.96950867 0.95454593 0.96676471 0.96120973
 0.95708818 0.9712572  0.96741706 0.9488995  0.94210902 0.96235239
 0.96480583 0.95498904 0.95423603 0.9614051  0.9663521  0.96197458
 0.95648304 0.97137516 0.96639267 0.94894154 0.95353927 0.97069213
 0.96099123 0.95654373 0.94999533 0.96998948 0.9487544  0.95599833]
SSIM List 250: [0.96633723 0.98473004 0.97136438 0.95728602 0.96835732 0.96290376
 0.95900547 0.97288792 0.96916564 0.95118444 0.94499436 0.96417497
 0.96664692 0.95693394 0.95647379 0.9633555  0.96773154 0.96361692
 0.95865304 0.97317865 0.96832515 0.95108047 0.95614727 0.97281078
 0.96323923 0.95859278 0.95163312 0.97174976 0.9511679  0.95836354]
SSIM List 500: [0.96653656 0.98484021 0.97180913 0.9578501  0.96872926 0.96318839
 0.95976543 0.97314166 0.96956118 0.95218824 0.9467807  0.96442148
 0.96678182 0.95826171 0.95696393 0.96422398 0.96843909 0.96412353
 0.95883742 0.9735967  0.96898384 0.95195082 0.95641816 0.97287274
 0.96389527 0.95961844 0.95208512 0.97121964 0.95180218 0.95884761]
Mean SSIM 10: 0.9435110345267901
Mean SSIM 50: 0.9577491566630549
Mean SSIM 125: 0.9607337887780469
Mean SSIM 250: 0.9627363945412504
Mean SSIM 500: 0.9632578116718229
Std SSIM 10: 0.01115651736015446
Std SSIM 50: 0.009269559273556776
Std SSIM 125: 0.008702298998596054
Std SSIM 250: 0.008500924753299258
Std SSIM 500: 0.008242641557402421
Aleatoric List 10: [0.08392306 0.08284983 0.07421587 0.08955995 0.07678805 0.09014997
 0.08810465 0.07615875 0.08236242 0.09402934 0.09820533 0.08748229
 0.0865042  0.09345387 0.09275816 0.07943029 0.08522542 0.0880758
 0.09072737 0.0752713  0.07889069 0.09082583 0.08640346 0.07188825
 0.08049991 0.09204528 0.09325989 0.07500452 0.09842996 0.09069742]
Aleatoric List 50: [0.0629633  0.05761229 0.0614161  0.06392152 0.06013912 0.06268603
 0.06529175 0.05882277 0.06306596 0.06459036 0.06818146 0.06353699
 0.06141872 0.06652816 0.06496526 0.06250908 0.0635961  0.06415351
 0.0628812  0.05573833 0.06209696 0.06438746 0.06285089 0.05528652
 0.06338789 0.06831749 0.06621322 0.05656384 0.06796983 0.06313398]
Aleatoric List 125: [0.05795074 0.04874522 0.05214464 0.05737099 0.05388367 0.05679468
 0.05203923 0.05382054 0.05725126 0.06088366 0.06053661 0.05641063
 0.0570879  0.05731458 0.057168   0.05167831 0.05513621 0.05760046
 0.05702177 0.05438602 0.05676551 0.05853153 0.05560509 0.05400856
 0.0565476  0.05809887 0.05832095 0.05465901 0.0591024  0.0599432 ]
Aleatoric List 250: [0.05380538 0.03965987 0.05012285 0.06134979 0.05316902 0.06092006
 0.05318041 0.05368169 0.05351345 0.05912684 0.06149309 0.05389325
 0.05936184 0.05940153 0.05920387 0.05896873 0.05286044 0.0570505
 0.05666638 0.05419501 0.05407329 0.05505822 0.05779005 0.05417684
 0.05868482 0.05759239 0.05913477 0.05508207 0.05925218 0.0585284 ]
Aleatoric List 500: [0.05733602 0.0489957  0.05702038 0.06196221 0.05665762 0.06012688
 0.05838813 0.05592557 0.05670699 0.05925428 0.06046872 0.05623813
 0.05920164 0.05689318 0.05921207 0.05751482 0.05718238 0.05762753
 0.05614796 0.05521347 0.05405196 0.05741016 0.06159035 0.0524839
 0.05831509 0.05976091 0.06056118 0.05414117 0.06131219 0.05958551]
Mean Aleatoric 10: 0.08577405
Mean Aleatoric 50: 0.06280754
Mean Aleatoric 125: 0.05622693
Mean Aleatoric 250: 0.056033235
Mean Aleatoric 500: 0.057576198
Std Aleatoric 10: 0.0072424547
Std Aleatoric 50: 0.0033294936
Std Aleatoric 125: 0.0027168533
Std Aleatoric 250: 0.0042276317
Std Aleatoric 500: 0.0027675235
Epistemic List 10: [0.02474299 0.01804453 0.02522342 0.02873243 0.02643147 0.02601886
 0.02896623 0.02335875 0.02512075 0.02835797 0.0311852  0.02754838
 0.02173234 0.02794178 0.02602495 0.0257713  0.02724096 0.02485466
 0.0262239  0.02524432 0.02596089 0.02926079 0.02704265 0.02493992
 0.02613423 0.02690483 0.02700558 0.01942172 0.02854441 0.0277857 ]
Epistemic List 50: [0.01812178 0.01160108 0.01843811 0.02190114 0.01977443 0.01966058
 0.02220009 0.01687628 0.01848286 0.02168809 0.02489498 0.02055415
 0.0159034  0.02164294 0.01974837 0.01944186 0.02038675 0.01839614
 0.01963023 0.01875831 0.01931018 0.02297871 0.02012305 0.01762613
 0.01964802 0.02041197 0.02080355 0.01354341 0.02231342 0.02098356]
Epistemic List 125: [0.01734428 0.01080351 0.01763785 0.02106105 0.0187336  0.01883912
 0.0212382  0.01598412 0.01753411 0.02109254 0.02414942 0.01975299
 0.0154984  0.02079468 0.01927423 0.01873105 0.01940697 0.01768074
 0.01922129 0.0179076  0.01834593 0.02207897 0.01976791 0.01691691
 0.01885998 0.01965311 0.02040515 0.01307927 0.02152339 0.0202686 ]
Epistemic List 250: [0.01711779 0.00998586 0.01746411 0.02110949 0.01866272 0.01869745
 0.02129921 0.01569151 0.01721524 0.02095965 0.02452026 0.01969502
 0.01518655 0.02084823 0.01918678 0.01875135 0.01921044 0.01744204
 0.01915736 0.01781154 0.01821672 0.02211188 0.01970255 0.01668281
 0.01884409 0.01962289 0.02045018 0.0126288  0.02163718 0.02020805]
Epistemic List 500: [0.01631365 0.0094911  0.01667728 0.01996454 0.01782216 0.01784507
 0.02023484 0.01497182 0.01639114 0.01996026 0.0232454  0.01877101
 0.014506   0.01978067 0.01828764 0.01789252 0.01831552 0.01656087
 0.01832809 0.01701252 0.01737118 0.02106876 0.01876554 0.01594076
 0.01801749 0.0185462  0.01944617 0.01216376 0.02059731 0.0191611 ]
Mean Epistemic 10: 0.026058862
Mean Epistemic 50: 0.01952812
Mean Epistemic 125: 0.018786168
Mean Epistemic 250: 0.018670592
Mean Epistemic 500: 0.017781679
Std Epistemic 10: 0.0026929039
Std Epistemic 50: 0.0026193415
Std Epistemic 125: 0.0025918826
Std Epistemic 250: 0.0027833814
Std Epistemic 500: 0.0026210402


==> figures_supplementary/pnp_comparison/calibration_metrics.txt <==
PnP Model MACE: 0.16401707967122398
Unfolding Model MACE: 0.09172007751464842
PnP Model RMSCE: 0.181702929378401
Unfolding Model RMSCE: 0.10183179574688564
PnP Model MA: 0.16567381784972118
Unfolding Model MA: 0.0926465429440893
PnP Model Sharpness: 0.023174383
Unfolding Model Sharpness: 0.02354485
Average Epistemic Uncertainty PnP: 0.0005370519
Average Epistemic Uncertainty Unfolding: 5.4377484e-05
Mask: /content/masks/RadialMasks/RadialMask_0.2.npy
SNR: 70

